Online Primal-Dual Algorithms with Predictions for Packing Problems

The domain of online algorithms with predictions has been extensively studied for different applications such as scheduling, caching (paging), clustering, ski rental, etc. Recently, Bamas et al., aiming for an unified method, have provided a primal-dual framework for linear covering problems. They extended the online primal-dual method by incorporating predictions in order to achieve a performance beyond the worst-case case analysis. In this paper, we consider this research line and present a framework to design algorithms with predictions for non-linear packing problems. We illustrate the applicability of our framework in submodular maximization and in particular ad-auction maximization in which the optimal bound is given and supporting experiments are provided.

==> ratio_0.0.dat <==
# eta	ratio
0.025 	 0.9043866458103816
0.05 	 0.8969359726692286
0.075 	 0.8889450141965926
0.1 	 0.8819948718314323
0.125 	 0.8735237567763323
0.15 	 0.8668448649104001
0.175 	 0.8603761086812196
0.2 	 0.8559954220038024
0.225 	 0.8496935185306453
0.25 	 0.8476196069599036
0.275 	 0.8412938295254607
0.3 	 0.8352925865442989
0.325 	 0.8312108615769638
0.35 	 0.8271970810935669
0.375 	 0.8256557415537181
0.4 	 0.8215925632953595
0.425 	 0.8200608177935548
0.45 	 0.8180508122252188
0.475 	 0.8183831500710553
0.5 	 0.816992372544224
0.525 	 0.8183018069642907
0.55 	 0.8175241498441306
0.575 	 0.8186683084599893
0.6 	 0.8195203526564248
0.625 	 0.8226089065770202
0.65 	 0.8243483607459806
0.675 	 0.8266130848666597
0.7 	 0.8293357775084128
0.725 	 0.8331261844765677
0.75 	 0.835723950324602
0.775 	 0.8403411580161718
0.8 	 0.8433281787181877
0.825 	 0.8498735194541234
0.85 	 0.852605051669429
0.875 	 0.8585695610857289
0.9 	 0.8635563764635569
0.925 	 0.8705143872992217
0.95 	 0.8765813298023941
0.975 	 0.8813388467896317
1.0 	 0.889468179278824


==> ratio_0.01.dat <==
# eta	ratio
0.025 	 0.7445230150703961
0.05 	 0.7410839914790041
0.075 	 0.7371050563916091
0.1 	 0.7340276324580254
0.125 	 0.7294968096845124
0.15 	 0.726856094843587
0.175 	 0.7244305253945232
0.2 	 0.7241542235052244
0.225 	 0.7219723574851469
0.25 	 0.7241260185006005
0.275 	 0.721721922695375
0.3 	 0.7198438489152493
0.325 	 0.7198160615431537
0.35 	 0.719934286983197
0.375 	 0.7224419004813805
0.4 	 0.7224968690656843
0.425 	 0.7250941108234511
0.45 	 0.7272130925146839
0.475 	 0.73154880216951
0.5 	 0.7342929935903705
0.525 	 0.7397597154333106
0.55 	 0.7430450344624463
0.575 	 0.7483269217106208
0.6 	 0.753371761842982
0.625 	 0.7605946026894156
0.65 	 0.7665230678699053
0.675 	 0.7729181700531622
0.7 	 0.7797253271299494
0.725 	 0.7875297749157298
0.75 	 0.7941900043739312
0.775 	 0.802924428123192
0.8 	 0.8100589671855803
0.825 	 0.820762959363092
0.85 	 0.8276206052322496
0.875 	 0.837755585430337
0.9 	 0.8469050268748606
0.925 	 0.8580238700479962
0.95 	 0.8682542337693866
0.975 	 0.8771751083359229
1.0 	 0.889468179278824


==> ratio_0.1.dat <==
# eta	ratio
0.025 	 0.6337531295712743
0.05 	 0.6328169696205437
0.075 	 0.6316886202049397
0.1 	 0.6307940827187629
0.125 	 0.6295572467146727
0.15 	 0.6292608326909792
0.175 	 0.6293798076876154
0.2 	 0.6305237238279595
0.225 	 0.630127511417097
0.25 	 0.6338721749844675
0.275 	 0.6345538164177408
0.3 	 0.63532512752081
0.325 	 0.6382814027589767
0.35 	 0.6413510759999155
0.375 	 0.6466615126230536
0.4 	 0.6491122202358859
0.425 	 0.6541973968191648
0.45 	 0.6594169344183317
0.475 	 0.666633108991676
0.5 	 0.6723979783730294
0.525 	 0.6808322459452725
0.55 	 0.6870833086809569
0.575 	 0.6954353934195253
0.6 	 0.7033779786793366
0.625 	 0.7138118839349201
0.65 	 0.7225879024273006
0.675 	 0.7318182607021221
0.7 	 0.7417408699501689
0.725 	 0.7526766666549095
0.75 	 0.7625005522985427
0.775 	 0.7744272840978053
0.8 	 0.7847322982227707
0.825 	 0.7985219435938783
0.85 	 0.8085942784343156
0.875 	 0.8218138237704555
0.9 	 0.8341166294766943
0.925 	 0.8484186677102458
0.95 	 0.8618075727738281
0.975 	 0.8739357233310364
1.0 	 0.889468179278824

